On the all-India rainfall index and sub-India rainfall heterogeneity

We revisit long-standing controversies regarding relationships among the all-India rainfall index (AIRI), sub-India summer rainfall variations, El Ni\~no-Southern Oscillation (ENSO), and the Indian Ocean Dipole (IOD) using 120-year sea surface temperature and high-resolution rainfall datasets. AIRI closely tracks with the spatial extent of wet anomalies and with the average across gridpoints in rainy day count. The leading rainfall variability mode is a monopole associated primarily with rainy day count and ENSO. The second mode is a tripole with same-signed loadings in the high-rainfall Western Ghats and Central Monsoon Zone regions and opposite-signed loadings in Southeastern India between. The IOD projects onto this tripole and, as such, is weakly correlated with AIRI. However, when the linear influence of ENSO is removed, the IOD rainfall regressions become quasi-homogeneously more positive, making the ENSO-residual IOD and AIRI timeseries significantly correlated.

==> detex-airi.txt <==
We revisit long-standing controversies regarding relationships among the all-India rainfall index (AIRI), sub-India summer rainfall variations, El Nino-Southern Oscillation (ENSO), and the Indian Ocean Dipole (IOD) using 120-year sea surface temperature and high-resolution rainfall datasets.  AIRI closely tracks with the spatial extent of wet anomalies and with the average across gridpoints in rainy day count.  The leading rainfall variability mode is a monopole associated primarily with rainy day count and ENSO.  The second mode is a tripole with same-signed loadings in the high-rainfall Western Ghats and Central Monsoon Zone regions and opposite-signed loadings in Southeastern India between.
The IOD projects onto this tripole and, as such, is weakly correlated with AIRI.  However, when the linear influence of ENSO is removed, the IOD rainfall regressions become quasi-homogeneously more positive, making the ENSO-residual IOD and AIRI timeseries significantly correlated.

Introduction

Rainfall averaged across India and over June-July-August-September (JJAS)-the All-India Rainfall index (AIRI)-is a widely used, physically intuitive, and societally relevant bulk indicator of the summer monsoon.  But its use is controversial, largely owing to summer monsoon rainfall's pronounced sub-India and sub-seasonal heterogeneity.  Summer rainfall is high within a broad band of northern-central India, higher still within a narrow band in the southwest between the Arabian Sea and the Western Ghats mountains, and much lower in southeastern India between these two bands. And throughout the subcontinent JJAS rainfall variability is much higher on daily than interannual timescales.  In this study we address three long-running controversies regarding AIRI's interpretation in light of this spatiotemporal variability, attempting to synthesize and reconcile past arguments made with differing and often short and/or coarse datasets by using state-of-the-art, 120-year datasets of Indian rainfall at high resolution and of sea surface temperature (SST).

First is the relationship between AIRI and the overall spatiotemporal extent of wetting or drying across India.  Spatially, in most summers there are parts of India that experience drought and others excess rainfall, a heterogeneity in summer-mean rainfall anomalies that led to describe AIRI as "not very meaningful."  Indeed, for rain-fed agriculture quite plausibly the spatial extent of drought relative to local rainfall normals is more relevant than the average rainfall anomaly in / across India, leading to past attempts to define bulk indices in terms of the fraction of the Indian surface area experiencing rainfall anomalies exceeding specified thresholds.



Temporally, a recent series of studies employ a useful decomposition of JJAS-mean rainfall at any given point into the product of the frequency of rainy days and the mean rainfall intensity on rainy days, arguing that rainy day frequency tends to be more spatially coherent across India and thus potentially predictable.  We will make use of this decomposition to construct and compare alternative indices to AIRI.

Second is the relationship between AIRI and rainfall anomalies over geographically fixed sub-India regions.  The literature on dividing India into so-called "coherent" or "homogeneous" sub-regions-/ over which rainfall interannual variability tends to be similar-dates to the 19th century (see and references therein).  Subseasonally, it is well established that the predominant variability mode-the so-called active-break cycle-comprises a tripole: in active periods, rainfall is enhanced over the Western Ghats (henceforth WG) and Central Monsoon Zone (henceforth CMZ) bands but suppressed over southeastern India (henceforth SEI).  And because the CMZ and WG anomalies are larger than the SEI anomalies in absolute terms, AIRI is enhanced (the same results hold with signs reversed for break periods).

Interannually, the predominant mode is instead a quasi-uniform wetting or drying across the subcontinent that strongly projects onto AIRI.  A second seasonal-mean variability mode has been identified but characterized by as a north-south dipole rather than the CMZ-SEI-WG tripole, with generally same-signed anomalies across peninsular India including both the WG and SEI, and opposite-signed conditions to the north including the CMZ.  This would seem consistent with the argument put forth separately that rainfall anomalies in the CMZ and WG are weakly correlated, and that therefore AIRI effectively amounts to the superposition of two quasi-independent processes.  However, we will argue that the 11 rainfall datasets used regarding both points lead to erroneous or incomplete conclusions.

Third is the relationship between both AIRI and sub-India rainfall anomalies to teleconnection modes emanating from the tropical Pacific and Indian Oceans.
The link between the Indian summer monsoon and the / (ENSO) is well established, with drought more likely in / summers and excess rain in / summers, both at the all-India scale and most individual points (again excluding the far northeast).  Nevertheless, ENSO indices have always left the majority of AIRI variance unexplained, even before a weakening of the ENSO-AIRI lag-zero correlation in recent decades compared to the mid 20th century.  The Indian Ocean Dipole (IOD)-the zonally oriented oscillatory mode spanning the equatorial Indian ocean-has been argued to modulate ENSO's influence on AIRI, with the IOD-AIRI correlation relatively high in decades when the ENSO-AIRI correlation is relatively low and vice versa.  While it has been argued that the IOD is in fact largely controlled by ENSO, argue that the IOD spatial imprint on Indian summer monsoon rainfall is much more heterogeneous, concentrated  roughly over the CMZ region.

Meanwhile, other studies focused on the atmospheric counterpart to the IOD, the Equatorial Indian Ocean Oscillation (EQUINOO), have argued that the correlation between the IOD and AIRI is effectively zero.  We will attempt to reconcile these arguments by examining the spatial imprint of the IOD and ENSO on rainfall amount, rainy-day frequency, and mean rainfall intensity (c.f.) and by isolating the IOD and ENSO signals from one another (c.f.).







After describing the datasets and methods used (Section ), we argue the following (Section ): that AIRI is an excellent indicator of the spatial extent of wet anomalies across the subcontinent; that the second leading mode of interannual variability is the familiar CMZ-SEI-WG tripole; that rainfall anomalies within the CMZ and WG regions are well correlated; that while ENSO strongly imprints on the leading monopole pattern and thus AIRI, the IOD imprints on the tripole pattern and thus weakly on AIRI; and finally that when the ENSO signal is linearly removed the IOD influence becomes more positive at most points such that the ENSO-residual IOD and AIRI timeseries are significantly correlated.  We then conclude with summary and discussion (Section ).






















Methods

For rainfall, we use the Indian Meteorological Department (IMD) daily, gridded 0.250.25 dataset spanning 1901-2020, which is derived from a dense but time-varying network of rain gauges across India comprising 6955 in total and an average of around 2,600 operational in each year.   Daily values from 1 June to 30 September are averaged to form a JJAS seasonal mean for each year.  We have compared the IMD dataset with the TRMM 3B42v7 daily dataset over the period 1998-2014.  While on any given day the differences calculated from the two datasets over India can be substantial (not shown), the JJAS AIRI timeseries between the two datasets are very highly correlated ().

As common in studies of the summer monsoon, we exclude points in far north and northeast India, in our case by applying the "monsoonal India" mask of.  In far northern India the terrain makes rain gauges less reliable and representative, and the vicinity to the Himalayas and extratropical influences make interannual rainfall variability not clearly related to the summer monsoon circulation.  For Northeast India there appear to be spurious data points in a cluster of grid cells on the border of Bangladesh, with the JJAS mean and variance jumping in 1971 to implausible values over the remainder of the record (not shown).  Nonetheless, the mean JJAS rainfall restricted by the monsoon mask is very highly correlated with the all-India rainfall average computed with these spurious points included, ().  For simplicity henceforth we will refer to the monsoonal-India average as AIRI.

We use standard SST-based indices of ENSO and the IOD-the NINO3.4 and Dipole Mode Index (DMI;) respectively-computed with monthly SSTs from the NOAA Extended Reconstruction SST dataset (ERSST) version 5, 1901-2020.


NINO3.4 is defined as the average SST anomaly spanning 120-170W, 5S-5N, and DMI is defined as the difference between the SST anomalies averaged over a western equatorial Indian Ocean box (90-110E, 10S-0) and over an eastern equatorial Indian Ocean box (50-70E, 10S-10N).  Anomalies are defined as the deviation at each gridpoint from the local climatology over 1901-2020 for that month, with June through September anomalies then averaged to yield JJAS values for each index.







To focus on interannual variability, for all analyses we first subtract off the linear trend computed from simple least squares regression of the 1901-2020 timeseries of JJAS-mean values.  Because 1901-2020 trends are weak at the vast majority of gridpoints as well as for the teleconnection indices (not shown), all major results we present are insensitive to this choice.



When decomposing JJAS-mean rainfall into the product of the number of rainy days times the mean rain intensity on rainy days, we use a 1 / threshold to define rainy days, but results are very similar if 0 / is used instead (not shown).  For all detrended JJAS timeseries analyzed the interannual autocorrelations are sufficiently weak and the distributions are sufficiently normal (not shown) that a simple t-test yields a reasonable measure of statistical significance; in particular, using a conservative estimate of 100 degrees of freedom yields significance at the 5 level for correlations with .  Though it should be noted that for spatially gridded data such a point-by-point approach likely overstates significance to some degree due to spatial autocorrelations.


Results



AIRI relationship to spatiotemporal extent of rainfall anomalies
Fig. (a) shows the climatological JJAS rainfall and its interannual standard deviation for each gridpoint within monsoonal India.  The standard deviation largely scales with the local climatological mean, and both are heterogeneous-high within CMZ, highest within WG, and much lower in SEI.  Fig. (b) shows the fraction of annual-mean rainfall that occurs in JJAS as well as surface elevation contours.  The JJAS rainfall fraction exceeds 95 in parts of the far western CMZ, exceeds 80 over most of the WG and CMZ, and does not exceed 50 in most of SEI, where in the far southeast the rainy season occurs during the northeast monsoon in boreal autumn.  The elevation contours highlight how southwesterly low-level summer monsoon flow largely perpendicular to the Western Ghats mountain range axis results in a concentrated rainfall band on the windward side and a much broader and drier regime on the leeward side over the Deccan Plateau.
Fig. (c) shows the climatological number of rainy days in JJAS and the mean rainfall rate on those rainy dates.  Rain falls nearly every summer day within most of WG, most days within most of the CMZ, and less frequently within most of SEI.  Mean rainfall intensity is highest within WG directly along the coast, with a sharp gradient moving inland up the mountain slope, with smoother spatial variations elsewhere.







  (a) Climatological JJAS rainfall mean in color shading and standard deviation in contours in the IMD 0.250.25 gridded dataset, 1901-2020.  Standard deviation contours from white to black are 1, 2, 3, 4, and 5 / (maximum standard deviation is 14.2 /).  (b) Climatological fraction of annual-mean rainfall that occurs during JJAS in color shading and surface elevation in contours.  Elevation contours from white to black are 100, 300, 500, 700, and 900 m (maximum elevation is 1028 m).  (c) Climatological mean number of rainy days in JJAS in color shading and mean rainfall intensity on rainy days in contours.  Mean rainfall intensity contours from white to black are 10, 15, 20, 25, and 30 / (maximum mean rainfall intensity is 44.8 /.  Blue outlines in panel a and in subsequent figures show the borders of the three sub-India regions we analyze in detail, namely the Central Monsoon Zone (CMZ) in the north, Western Ghats (WG) in the southwest, and Southeastern India (SEI) in the southeast.

Given this heterogeneity, in principle AIRI need not be a useful indicator of the spatial extent of wet or dry anomalies: an average across regions with high variance and regions with low variance will depend primarily on the former and weakly on the latter.  We have therefore constructed six alternative all-India measures of JJAS rainfall variability: first, the average standardized rainfall anomaly (/ the raw anomaly divided by the standard deviation, rather than just the raw anomaly as for AIRI); second, the number of gridpoints in which the local JJAS rainfall anomaly is positive; third, the average across all gridpoints of the number of rainy days; fourth, the average across all gridpoints of the rainfall rate on rainy days; fifth, the mean rainfall anomaly restricting to those gridpoints for which the rainfall anomaly is positive; and sixth, the mean rainfall anomaly restricting to those gridpoints for which the rainfall anomaly is negative.  The first, third, and fourth variants were introduced by.

Fig.  provides a cross-correlation matrix of AIRI and these six alternative measures (along with numerous additional fields below the first horizontal line to be discussed below).  Among AIRI and the first three variants-which characterize the spatial or temporal extent of wet anomalies-all correlation coefficients exceed 0.9.  Among AIRI and the last three variants, which characterize the intensity of wet or dry anomalies, no correlation coefficient exceeds 0.77.  Thus, AIRI depends more on the spatiotemporal extent of rainfall across India and JJAS than on the severity of rainfall anomalies when and where they occur.  This agrees with, who also note that this contrasts with interannual variability at the gridpoint scale: for most gridpoints of monsoonal India the JJAS rainfall amount depends more on the intensity of rain events than the number of rainy days.




  Cross-correlation matrix showing the correlation coefficients (unitless) among AIRI, six variants thereof as defined in the text, four PC timeseries as described in the text, regional rainfall averages over each of the CMZ, SEI, and WG regions and a linear combination of CMZ and SEI as described in the text, and the NINO3.4 (with sign reversed) and DMI timeseries, all for JJAS and over the 1901-2020 period.
For the final row only, labeled "DMI, N34 resids", both the DMI timeseries and all target timeseries are the residuals after linearly removing the NINO3.4 signal.  Horizontal and vertical lines separate the timeseries into categories: AIRI and variants thereof, PC timeseries, sub-region averages, and teleconnection indices, respectively from top to bottom and left to right.

We therefore conclude that AIRI is an excellent indicator of the overall spatial extent of wet or dry anomalies, as well as of the average anomaly in rainy day occurrence across India.  Insofar as the latter two measures are more directly relevant to agricultural and thus economic outcomes, this helps explain the high correlations found by previous studies of AIRI itself with agricultural yields and gross domestic product on interannual timescales.



Rainfall relationships among fixed sub-India regions
We have repeated and extended the empirical orthogonal function (EOF) analysis of for JJAS rainfall amount, rainy day frequency, and mean rainfall intensity, by including more recent years and including the second rainfall amount EOF /.  Fig.  shows the first EOF for each and the second EOF for rainfall amount, and Fig.  reports correlation coefficients among the corresponding principal component (PC) timeseries and AIRI.  The first EOF of the rainfall amount accounts for 18.2 of the total variance and consists of same-signed loadings at the vast majority of gridpoints.  This resembles the first EOF of rainy day frequency, which explains 32.4 of the rainy day frequency variance and exhibits an even more homogeneous pattern, though sharing the two local minima located east of the WG mountains axis and in the far east.  The PC timeseries corresponding to these amount and frequency first EOFs are each highly correlated with AIRI (0.96 and 0.93, respectively).

Both the first EOF of mean rainfall intensity (7.2 of variance) and the second EOF of rain amount (9.3 of variance) comprise a CMZ-SEI-WG tripole pattern.  The corresponding PCs are highly correlated with one another (0.85) but weakly with AIRI.  Unlike for rainfall amount and rainy day frequency, the first EOF for mean rainfall intensity is not well separated in variance explained from the remaining EOFs (the second EOF, not shown, accounts for 5.5).  But its physical relevance is supported by the correspondence of its pattern to the rainfall EOF2 and to the IOD teleconnection results we will present below.





  (a) First and (b) second EOF of JJAS rainfall amount, and first EOF of (c) rainy day frequency, and (d) rainfall intensity, each with the percentage of variance explained by that EOF printed in the top-left.    In each panel, values are normalized by that EOF's maximal value, and solid gray contours signify that EOF's zero contour.

We compute averages over each of the CMZ, WG, and SEI sub-regions using border definitions as follows (and are shown as blue contours in Fig. (a)).  The Central Monsoon Zone (CMZ) boundaries follow.  We define the non-coastal borders of WG to align with the sharp rainfall gradient separating the coastal and inland peninsular regimes,

and define (SEI) to be all gridpoints west thereof and south of 18N.

Pointwise correlation maps (not shown) indicate that rainfall in points within the CMZ tends to vary positively both with other CMZ points and with points within WG, but weakly or negatively with those in SEI; the region-mean JJAS rainfall correlations are 0.23, 0.63, and 0.33 respectively for CMZ-SEI, CMZ-WG, and SEI-WG.

Using the CMZ, SEI, and WG regional averages, we have constructed one, two, and three-region linear regression models for AIRI and for the tripole mode as indicated by the rain amount PC2 (results are similar if the intensity PC1 is used instead; not shown).  For AIRI, at 0.93 the CMZ alone explains most of the variance as shown by, leaving little additional skill to be gained by including either of the other regions.  For the tripole mode, by contrast, the highest-magnitude single-region correlation is with SEI at -0.70.  The CMZ-SEI two-region model, whose relative weights are 0.6 and -1 respectively and whose timeseries is included in Fig.  along with the three individual region averages, yields 0.92 with the tripole mode.  This is effectively unchanged by including the WG as well.

Thus, despite WG being home to the highest JJAS-mean rainfall variances throughout monsoonal India, it adds little predictive power to CMZ and SEI for these bulk measures, due to it being well correlated with CMZ (0.63).  This is considerably higher than two similar-but-different regions () reported by.  That study's WG region (borders overlain in Fig. d), based on coarse 2.52.5 gridded CMAP rainfall data, spans into peninsular India and thus includes points for which rainfall anomalies are anti-correlated with those along the coast.  The correspondence between WG and CMZ rainfall anomalies has also been established through cluster analysis of seasonal-mean rainfall anomalies by using 0.250.25 data.


We conclude that the sharp rainfall gradients in the southwest-which have dictated the border definitions of subdivisions of the Indian Meteorological Department station network since the 19th century-are insufficiently resolved in gridded datasets with resolutions of 1 or more.  With higher resolution the second interannual variability mode after the quasi-uniform first mode is a CMZ-SEI-WG tripole.  A semblance of the tripole is apparent in Fig. 1 of based on 0.50.5 data, but it is described in their text as a north-south dipole.  As such, the CMZ and WG mean rainfall anomalies cannot be considered quasi-independent.

ENSO and IOD teleconnections
Fig.  includes the -1NINO3.4 and DMI timeseries, the sign of NINO3.4 flipped so that positive values correspond to positive AIRI anomalies.  The correlation between -1NINO3.4 and AIRI is 0.54, between NINO3.4 and DMI is -0.29, and between DMI and AIRI nearly zero, 0.01, all broadly consistent with past studies.  Using partial correlation analysis to remove the linear NINO3.4 signal from both rainfall and the DMI timeseries, the resulting DMI and AIRI residual timeseries become significantly positively correlated, 0.21.  Conversely, removing the DMI signal hardly affects the ENSO-AIRI relationship (0.56), and mechanisms through which ENSO influences the IOD are well documented.  We therefore now analyze the spatial imprints of ENSO and the IOD via the frequency-intensity decomposition, in the case of the IOD focusing on the NINO3.4 residuals (/ last row of Fig. ).

Fig. (a-c) shows the correlation of each of JJAS rainfall amount, rainy day frequency, and mean rainfall intensity on NINO3.4.  For rainfall amount, the correlation is positive at most gridpoints, most positive within SEI and the central portion of CMZ, and least positive (including some slightly negative values) in the far east of the CMZ and along the Western Ghats mountain axis.

The rainy day frequency correlation is more homogeneously positive and with higher magnitudes in most areas, especially along the Arabian Sea coast within WG and the central and western CMZ.  The mean rainfall intensity correlation is noisier and has generally weaker magnitudes, with a considerable fraction of gridpoints below the approximate statistical significance threshold of  described in Section .  It takes the reverse sign over an appreciable fraction of gridpoints including much of the CMZ, and of the three sub-regions it is most consistently positive over SEI.  These three spatial patterns are broadly comparable to the corresponding first EOFs for JJAS rainfall amount (mostly same-signed), frequency (more homogeneous than amount), and intensity (heterogeneous with a CMZ-SEI-WG tripole; the weaker statistical significance notwithstanding).

Correlation coefficient between JJAS -1NINO3.4 and gridpoint local (a) rainfall amount, (b) frequency of rainy days, and (c) mean rainfall intensity.  Overlain in thin gray are the -0.2 and +0.2 contours, which give a reasonable estimate of statistical significance as described in Section .  Dashed box in (d) shows the WG region border used by.

Fig. (d-f) show the correlations between the NINO3.4-residual timeseries of DMI and JJAS rainfall amount, rainy day frequency, and mean rainfall intensity at each gridpoint.  For amount and frequency, the predominant signal is a WG-SEI-CMZ tripole, with positive IOD events moderately correlated with excess rain over most of the WG and CMZ and deficient rain over SEI.  Unlike for NINO3.4, the patterns in rainfall amount, rainy day frequency, and mean rainfall intensity are all grossly similar-to first order, all three are CMZ-SEI-WG tripoles, just with more positive values overall for rainy day frequency and more negative values overall for mean rainfall intensity.  Though the values over most gridpoints for all three are insignificant on statistical grounds, the correspondence of all three patterns to the physically well-grounded tripole mode suggests to us that they are unlikely artifacts.  Moreover, the tripole structure helps explain why the full, non-residual DMI timeseries correlation with AIRI is very small (0.01) but significantly larger for the tripole indicators (0.31 for amount PC2, 0.34 for intensity PC1).

We conclude that, while it is the case that DMI is weakly correlated with AIRI, the IOD imprints a familiar spatial pattern, the WG-SEI-CMZ tripole.  Moreover, when the quasi-uniform drying influence of ENSO is linearly removed, the DMI correlations become quasi-uniformly more positive (even where they were negative), and as such the component of AIRI interannual variance not associated with ENSO is signficantly related to the IOD.

Conclusions

We use observational datasets of SST and high-resolution gridded rainfall spanning 1901-2020 to revisit three controversies in the literature involving relationships among the June-July-August-September (JJAS) seasonal averages of the All-India Rainfall Index (AIRI), the sub-India spatial distribution of rainfall variability, ENSO, and the Indian Ocean Dipole.

The first is the extent to which AIRI is representative of the spatiotemporal extent of rainfall anomalies.  Despite past concerns raised to the contrary, AIRI is found to be an excellent indicator of the spatial extent of wet anomalies across monsoonal India, and additionally of the average anomalous number of rainy days.  It is less closely related to the severity of rainfall anomalies when and where they occur.

The second is how AIRI variability relates to rainfall in fixed sub-India regions, and the third is how variability in AIRI and the subregions relate to ENSO and the IOD.  We confirm prior analyses of the leading variability mode via EOF analysis: it is a quasi-homogeneous wetting or drying that results primarily from an even more homogeneous and stronger signal in rainy day frequency, and it is strongly influenced by ENSO.  The second mode is a tripole with same-signed loadings in the high-rainfall Central Monsoon Zone and Western Ghats regions and opposite loadings in Southeastern India between.  This mode is associated more with rainfall intensity than with rainy day frequency and is effectively unrelated to ENSO.  The IOD imprints appreciably on the tripole mode and, with respect to the residual fields with the ENSO signal removed, imprints significantly on AIRI as well.

Why is it that, across India, ENSO affects the number of rainy days strongly and fairly homogeneously?  This could reflect the increased static stability throughout the tropics driven by upper-tropospheric warming due to /: convection becomes harder to initiate, resulting all else equal in fewer rainy days.  Why is the mean rainfall intensity increased over much of the CMZ with / by contrast?  With weaker rainfall suppressed, more instability can build up in regions where it already is predilicted to, so that when convection comes it is intensified relative to neutral conditions.  This is analogous to the behavior of convection in coarse-resolution numerical models in which the convective parameterization is removed: large, very intense gridpoint storms emerge but much less frequently.

One controversy we have elided is the extent to which intraseasonal rainfall variability-from which in principle the seasonal-mean signal is removed-may nonlinearly rectify onto the seasonal-mean and thereby influence interannual variability.
This is largely orthogonal to the questions relating to lag-zero, JJAS-mean relationships of our present focus.  Nevertheless, the concern raised by this literature that the intraseasonal component is inherently chaotic and thus unpredictable is worth keeping in mind, since the lag-zero correlations we have presented are partly means toward the end of improving the skill of seasonal forecasts of the summer monsoon rains.  At the same time, the well-documented relationships at the seasonal-mean timescale between the summer monsoon and ENSO, for example, convince us that clarifying the relationships between the monsoon and remote teleconnection modes is worthwhile, even if ultimately some portion of summer monsoon rainfall variance proves effectively unpredictable.


==> trackchanges-0.7.0/LatexPackage/license.txt <==
Copyright (C) 1989, 1991 Free Software Foundation, Inc.
59 Temple Place, Suite 330, Boston, MA 02111-1307 USA

Everyone is permitted to copy and distribute verbatim copies
of this license document, but changing it is not allowed.

Preamble

The licenses for most software are designed to take away your freedom to share and change it. By contrast, the GNU General Public License is intended to guarantee your freedom to share and change free software--to make sure the software is free for all its users. This General Public License applies to most of the Free Software Foundation's software and to any other program whose authors commit to using it. (Some other Free Software Foundation software is covered by the GNU Library General Public License instead.) You can apply it to your programs, too.

When we speak of free software, we are referring to freedom, not price. Our General Public Licenses are designed to make sure that you have the freedom to distribute copies of free software (and charge for this service if you wish), that you receive source code or can get it if you want it, that you can change the software or use pieces of it in new free programs; and that you know you can do these things.

To protect your rights, we need to make restrictions that forbid anyone to deny you these rights or to ask you to surrender the rights. These restrictions translate to certain responsibilities for you if you distribute copies of the software, or if you modify it.

For example, if you distribute copies of such a program, whether gratis or for a fee, you must give the recipients all the rights that you have. You must make sure that they, too, receive or can get the source code. And you must show them these terms so they know their rights.

We protect your rights with two steps: (1) copyright the software, and (2) offer you this license which gives you legal permission to copy, distribute and/or modify the software.

Also, for each author's protection and ours, we want to make certain that everyone understands that there is no warranty for this free software. If the software is modified by someone else and passed on, we want its recipients to know that what they have is not the original, so that any problems introduced by others will not reflect on the original authors' reputations.

Finally, any free program is threatened constantly by software patents. We wish to avoid the danger that redistributors of a free program will individually obtain patent licenses, in effect making the program proprietary. To prevent this, we have made it clear that any patent must be licensed for everyone's free use or not licensed at all.

The precise terms and conditions for copying, distribution and modification follow.

TERMS AND CONDITIONS FOR COPYING, DISTRIBUTION AND MODIFICATION

0. This License applies to any program or other work which contains a notice placed by the copyright holder saying it may be distributed under the terms of this General Public License. The "Program", below, refers to any such program or work, and a "work based on the Program" means either the Program or any derivative work under copyright law: that is to say, a work containing the Program or a portion of it, either verbatim or with modifications and/or translated into another language. (Hereinafter, translation is included without limitation in the term "modification".) Each licensee is addressed as "you".

Activities other than copying, distribution and modification are not covered by this License; they are outside its scope. The act of running the Program is not restricted, and the output from the Program is covered only if its contents constitute a work based on the Program (independent of having been made by running the Program). Whether that is true depends on what the Program does.

1. You may copy and distribute verbatim copies of the Program's source code as you receive it, in any medium, provided that you conspicuously and appropriately publish on each copy an appropriate copyright notice and disclaimer of warranty; keep intact all the notices that refer to this License and to the absence of any warranty; and give any other recipients of the Program a copy of this License along with the Program.

You may charge a fee for the physical act of transferring a copy, and you may at your option offer warranty protection in exchange for a fee.

2. You may modify your copy or copies of the Program or any portion of it, thus forming a work based on the Program, and copy and distribute such modifications or work under the terms of Section 1 above, provided that you also meet all of these conditions:

    a) You must cause the modified files to carry prominent notices stating that you changed the files and the date of any change.

    b) You must cause any work that you distribute or publish, that in whole or in part contains or is derived from the Program or any part thereof, to be licensed as a whole at no charge to all third parties under the terms of this License.

    c) If the modified program normally reads commands interactively when run, you must cause it, when started running for such interactive use in the most ordinary way, to print or display an announcement including an appropriate copyright notice and a notice that there is no warranty (or else, saying that you provide a warranty) and that users may redistribute the program under these conditions, and telling the user how to view a copy of this License. (Exception: if the Program itself is interactive but does not normally print such an announcement, your work based on the Program is not required to print an announcement.)

These requirements apply to the modified work as a whole. If identifiable sections of that work are not derived from the Program, and can be reasonably considered independent and separate works in themselves, then this License, and its terms, do not apply to those sections when you distribute them as separate works. But when you distribute the same sections as part of a whole which is a work based on the Program, the distribution of the whole must be on the terms of this License, whose permissions for other licensees extend to the entire whole, and thus to each and every part regardless of who wrote it.

Thus, it is not the intent of this section to claim rights or contest your rights to work written entirely by you; rather, the intent is to exercise the right to control the distribution of derivative or collective works based on the Program.

In addition, mere aggregation of another work not based on the Program with the Program (or with a work based on the Program) on a volume of a storage or distribution medium does not bring the other work under the scope of this License.

3. You may copy and distribute the Program (or a work based on it, under Section 2) in object code or executable form under the terms of Sections 1 and 2 above provided that you also do one of the following:

    a) Accompany it with the complete corresponding machine-readable source code, which must be distributed under the terms of Sections 1 and 2 above on a medium customarily used for software interchange; or,

    b) Accompany it with a written offer, valid for at least three years, to give any third party, for a charge no more than your cost of physically performing source distribution, a complete machine-readable copy of the corresponding source code, to be distributed under the terms of Sections 1 and 2 above on a medium customarily used for software interchange; or,

    c) Accompany it with the information you received as to the offer to distribute corresponding source code. (This alternative is allowed only for noncommercial distribution and only if you received the program in object code or executable form with such an offer, in accord with Subsection b above.)

The source code for a work means the preferred form of the work for making modifications to it. For an executable work, complete source code means all the source code for all modules it contains, plus any associated interface definition files, plus the scripts used to control compilation and installation of the executable. However, as a special exception, the source code distributed need not include anything that is normally distributed (in either source or binary form) with the major components (compiler, kernel, and so on) of the operating system on which the executable runs, unless that component itself accompanies the executable.

If distribution of executable or object code is made by offering access to copy from a designated place, then offering equivalent access to copy the source code from the same place counts as distribution of the source code, even though third parties are not compelled to copy the source along with the object code.

4. You may not copy, modify, sublicense, or distribute the Program except as expressly provided under this License. Any attempt otherwise to copy, modify, sublicense or distribute the Program is void, and will automatically terminate your rights under this License. However, parties who have received copies, or rights, from you under this License will not have their licenses terminated so long as such parties remain in full compliance.

5. You are not required to accept this License, since you have not signed it. However, nothing else grants you permission to modify or distribute the Program or its derivative works. These actions are prohibited by law if you do not accept this License. Therefore, by modifying or distributing the Program (or any work based on the Program), you indicate your acceptance of this License to do so, and all its terms and conditions for copying, distributing or modifying the Program or works based on it.

6. Each time you redistribute the Program (or any work based on the Program), the recipient automatically receives a license from the original licensor to copy, distribute or modify the Program subject to these terms and conditions. You may not impose any further restrictions on the recipients' exercise of the rights granted herein. You are not responsible for enforcing compliance by third parties to this License.

7. If, as a consequence of a court judgment or allegation of patent infringement or for any other reason (not limited to patent issues), conditions are imposed on you (whether by court order, agreement or otherwise) that contradict the conditions of this License, they do not excuse you from the conditions of this License. If you cannot distribute so as to satisfy simultaneously your obligations under this License and any other pertinent obligations, then as a consequence you may not distribute the Program at all. For example, if a patent license would not permit royalty-free redistribution of the Program by all those who receive copies directly or indirectly through you, then the only way you could satisfy both it and this License would be to refrain entirely from distribution of the Program.

If any portion of this section is held invalid or unenforceable under any particular circumstance, the balance of the section is intended to apply and the section as a whole is intended to apply in other circumstances.

It is not the purpose of this section to induce you to infringe any patents or other property right claims or to contest validity of any such claims; this section has the sole purpose of protecting the integrity of the free software distribution system, which is implemented by public license practices. Many people have made generous contributions to the wide range of software distributed through that system in reliance on consistent application of that system; it is up to the author/donor to decide if he or she is willing to distribute software through any other system and a licensee cannot impose that choice.

This section is intended to make thoroughly clear what is believed to be a consequence of the rest of this License.

8. If the distribution and/or use of the Program is restricted in certain countries either by patents or by copyrighted interfaces, the original copyright holder who places the Program under this License may add an explicit geographical distribution limitation excluding those countries, so that distribution is permitted only in or among countries not thus excluded. In such case, this License incorporates the limitation as if written in the body of this License.

9. The Free Software Foundation may publish revised and/or new versions of the General Public License from time to time. Such new versions will be similar in spirit to the present version, but may differ in detail to address new problems or concerns.

Each version is given a distinguishing version number. If the Program specifies a version number of this License which applies to it and "any later version", you have the option of following the terms and conditions either of that version or of any later version published by the Free Software Foundation. If the Program does not specify a version number of this License, you may choose any version ever published by the Free Software Foundation.

10. If you wish to incorporate parts of the Program into other free programs whose distribution conditions are different, write to the author to ask for permission. For software which is copyrighted by the Free Software Foundation, write to the Free Software Foundation; we sometimes make exceptions for this. Our decision will be guided by the two goals of preserving the free status of all derivatives of our free software and of promoting the sharing and reuse of software generally.

NO WARRANTY

11. BECAUSE THE PROGRAM IS LICENSED FREE OF CHARGE, THERE IS NO WARRANTY FOR THE PROGRAM, TO THE EXTENT PERMITTED BY APPLICABLE LAW. EXCEPT WHEN OTHERWISE STATED IN WRITING THE COPYRIGHT HOLDERS AND/OR OTHER PARTIES PROVIDE THE PROGRAM "AS IS" WITHOUT WARRANTY OF ANY KIND, EITHER EXPRESSED OR IMPLIED, INCLUDING, BUT NOT LIMITED TO, THE IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE. THE ENTIRE RISK AS TO THE QUALITY AND PERFORMANCE OF THE PROGRAM IS WITH YOU. SHOULD THE PROGRAM PROVE DEFECTIVE, YOU ASSUME THE COST OF ALL NECESSARY SERVICING, REPAIR OR CORRECTION.

12. IN NO EVENT UNLESS REQUIRED BY APPLICABLE LAW OR AGREED TO IN WRITING WILL ANY COPYRIGHT HOLDER, OR ANY OTHER PARTY WHO MAY MODIFY AND/OR REDISTRIBUTE THE PROGRAM AS PERMITTED ABOVE, BE LIABLE TO YOU FOR DAMAGES, INCLUDING ANY GENERAL, SPECIAL, INCIDENTAL OR CONSEQUENTIAL DAMAGES ARISING OUT OF THE USE OR INABILITY TO USE THE PROGRAM (INCLUDING BUT NOT LIMITED TO LOSS OF DATA OR DATA BEING RENDERED INACCURATE OR LOSSES SUSTAINED BY YOU OR THIRD PARTIES OR A FAILURE OF THE PROGRAM TO OPERATE WITH ANY OTHER PROGRAMS), EVEN IF SUCH HOLDER OR OTHER PARTY HAS BEEN ADVISED OF THE POSSIBILITY OF SUCH DAMAGES.

END OF TERMS AND CONDITIONS

How to Apply These Terms to Your New Programs

If you develop a new program, and you want it to be of the greatest possible use to the public, the best way to achieve this is to make it free software which everyone can redistribute and change under these terms.

To do so, attach the following notices to the program. It is safest to attach them to the start of each source file to most effectively convey the exclusion of warranty; and each file should have at least the "copyright" line and a pointer to where the full notice is found.

    One line to give the program's name and a brief idea of what it does.
    Copyright (C) <year> <name of author>

    This program is free software; you can redistribute it and/or modify it under the terms of the GNU General Public License as published by the Free Software Foundation; either version 2 of the License, or (at your option) any later version.

    This program is distributed in the hope that it will be useful, but WITHOUT ANY WARRANTY; without even the implied warranty of MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE. See the GNU General Public License for more details.

    You should have received a copy of the GNU General Public License along with this program; if not, write to the Free Software Foundation, Inc., 59 Temple Place, Suite 330, Boston, MA 02111-1307 USA

Also add information on how to contact you by electronic and paper mail.

If the program is interactive, make it output a short notice like this when it starts in an interactive mode:

    Gnomovision version 69, Copyright (C) year name of author Gnomovision comes with ABSOLUTELY NO WARRANTY; for details type `show w'. This is free software, and you are welcome to redistribute it under certain conditions; type `show c' for details.

The hypothetical commands `show w' and `show c' should show the appropriate parts of the General Public License. Of course, the commands you use may be called something other than `show w' and `show c'; they could even be mouse-clicks or menu items--whatever suits your program.

You should also get your employer (if you work as a programmer) or your school, if any, to sign a "copyright disclaimer" for the program, if necessary. Here is a sample; alter the names:

    Yoyodyne, Inc., hereby disclaims all copyright interest in the program `Gnomovision' (which makes passes at compilers) written by James Hacker.

    signature of Ty Coon, 1 April 1989
    Ty Coon, President of Vice

This General Public License does not permit incorporating your program into proprietary programs. If your program is a subroutine library, you may consider it more useful to permit linking proprietary applications with the library. If this is what you want to do, use the GNU Library General Public License instead of this License.

